Hinode Observations of Vector Magnetic Field Change Associated with a Flare on 2006 December 13

Continuous observations of a flare productive active region 10930 were successfully carried out with the Solar Optical Telescope onboard the Hinode spacecraft during 2007 December 6 to 19. We focus on the evolution of photospheric magnetic fields in this active region, and magnetic field properties at the site of the X3.4 class flare, using a time series of vector field maps with high spatial resolution. The X3.4 class flare occurred on 2006 December 13 at the apparent collision site between the large, opposite polarity umbrae. Elongated magnetic structures with alternatingly positive and negative polarities resulting from flux emergence appeared one day before the flare in the collision site penumbra. Subsequently, the polarity inversion line at the collision site became very complicated. The number of bright loops in Ca II H increased during the formation of these elongated magnetic structures. The flare ribbons and bright loops evolved along the polarity inversion line and one footpoint of the bright loop was located in a region having a large departure of field azimuth angle with respect to its surroundings. The SOT observations with high spatial resolution and high polarization precision reveal temporal change in fine structure of magnetic fields at the flare site: some parts of the complicated polarity inversion line then disappeared, and in those regions the azimuth angle of photospheric magnetic field changed by about 90 degrees, becoming more spatially uniform within the collision site.

==> 00README.txt <==
nohypertex

